Measurement of inclusive jet charged-particle fragmentation functions in Pb+Pb collisions at $\sqrt{s_{NN}} = 2.76$ TeV with the ATLAS detector

Measurements of charged-particle fragmentation functions of jets produced in ultra-relativistic nuclear collisions can provide insight into the modification of parton showers in the hot, dense medium created in the collisions. ATLAS has measured jets in $\sqrt{s_{NN}} = 2.76$ TeV Pb+Pb collisions at the LHC using a data set recorded in 2011 with an integrated luminosity of 0.14 nb$^{-1}$. Jets were reconstructed using the anti-$k_{t}$ algorithm with distance parameter values $R$ = 0.2, 0.3, and 0.4. Distributions of charged-particle transverse momentum and longitudinal momentum fraction are reported for seven bins in collision centrality for $R=0.4$ jets with $p_{{T}}^{\mathrm{jet}}> 100$ GeV. Commensurate minimum $p_{\mathrm{T}}$ values are used for the other radii. Ratios of fragment distributions in each centrality bin to those measured in the most peripheral bin are presented. These ratios show a reduction of fragment yield in central collisions relative to peripheral collisions at intermediate $z$ values, $0.04 \lesssim z \lesssim 0.2$ and an enhancement in fragment yield for $z \lesssim 0.04$. A smaller, less significant enhancement is observed at large $z$ and large $p_{\mathrm{T}}$ in central collisions.

==> Metadata.txt <==
Measurement of inclusive jet charged-particle fragmentation functions
in Pb+Pb collisions at $\sqrt{s_{NN}} = 2.76$~TeV with the ATLAS detector


  Measurements of charged-particle fragmentation functions of jets produced in ultra-relativistic nuclear 
collisions can provide insight into the modification of parton showers in the hot, dense medium created in 
the collisions. ATLAS has measured jets in $\sqrt{s_{NN}} = 2.76$~TeV Pb+Pb collisions at the LHC using a 
data set recorded in 2011 with an integrated luminosity of 0.14~nb$^{-1}$. Jets were reconstructed 
using the \mbox{anti-$k_{t}$} algorithm with distance parameter values $R$ = 0.2, 0.3, and 0.4. 
Distributions of charged-particle transverse momentum and longitudinal momentum fraction are reported for 
seven bins in collision centrality for $R=0.4$ jets with $p_{{\mathrm{T}}}^{\mathrm{jet}}
> 100$~GeV. Commensurate minimum $p_{\mathrm{T}}$ values are used for the other radii.
  Ratios of fragment distributions in each centrality bin to those measured in the most peripheral bin are 
presented. These ratios show a reduction of fragment yield in central collisions relative to peripheral 
collisions at intermediate $z$ values, $0.04 \lesssim z \lesssim 0.2$ and an enhancement in fragment yield 
for $z \lesssim 0.04$. A smaller, less significant enhancement is observed at large $z$ and large 
$p_{\mathrm{T}}$ in central collisions.


Comments: 17 pages plus author list + cover pages (32 pages total), 8 figures, 4 tables, submitted to 
< Phys. Lett. B >, All figures including auxiliary figures are available at 
< http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2012-08/ >

